Measuring masses of transiting Earth-like planets: first insights from the PLATO RV data challenge

The PLATO Stellar Variability Mitigation Working Group designed a radial-velocity (RV) data challenge to assess the precision and accuracy achievable on RV semi-amplitudes in the context of the future PLATO follow-up. Using Sun-as-a-star observations obtained with HARPS-N, we generated three multi-planet systems with realistic sampling, an effective signal-to-noise ratio of S/N ~ 450, an exposure time of 15 minutes, and a total of approximately 1000 observations. The resulting data set is publicly available and can serve as a benchmark for the community to test and compare RV analysis methods. Eight independent teams participated in the challenge, aiming to recover the semi-amplitudes of both transiting and non-transiting planets. A meta-analysis of the submitted results shows that, with current data analysis methods, HARPS-N-like stability and the observing strategy studied in this paper, achieving a precision on semi-amplitudes better than 10% for habitable-zone signals around a solar-type star is challenging, and is typically limited to planets with masses of approximately 8-10 Earth masses. This performance is expected to improve for K dwarfs, where planets down to approximately 2-5 Earth masses may be characterized at a similar level of precision. Finally, based on the results of this challenge and the occurrence of false positives, we derive an empirical detection threshold for RV surveys, which can be used to distinguish robust planetary detections from candidates.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
